Complete asymptotic type-token relationship for growing complex systems with inverse power-law count rankings

The growth dynamics of complex systems often exhibit statistical regularities involving power-law relationships. For real finite complex systems formed by countable tokens (animals, words) as instances of distinct types (species, dictionary entries), an inverse power-law scaling $S \sim r^{-\alpha}$ between type count $S$ and type rank $r$, widely known as Zipf's law, is widely observed to varying degrees of fidelity. A secondary, summary relationship is Heaps' law, which states that the number of types scales sublinearly with the total number of observed tokens present in a growing system. Here, we propose an idealized model of a growing system that (1) deterministically produces arbitrary inverse power-law count rankings for types, and (2) allows us to determine the exact asymptotics of the type-token relationship. Our argument improves upon and remedies earlier work. We obtain a unified asymptotic expression for all values of $\alpha$, which corrects the special cases of $\alpha = 1$ and $\alpha \gg 1$. Our approach relies solely on the form of count rankings, avoids unnecessary approximations, and does not involve any stochastic mechanisms or sampling processes. We thereby demonstrate that a general type-token relationship arises solely as a consequence of Zipf's law.

==> NOTES.git.txt <==
add to scripts:
# peter sheridan dodds
# https://github.com/petersheridandodds
# MIT License


Created the repository on Github first

universal-paper-template

locally:

using:
https://help.github.com/articles/adding-an-existing-project-to-github-using-the-command-line/

git init

git add .

git commit -m "first deployment"

git remote add origin https://github.com/petersheridandodds/universal-paper-template-overleaf.git
                      
git remote -v


# Push the changes in local repository up to the remote
# repository specified as the origin

git push origin main


# bring down anything already there

git pull origin main


# deal with permissions issue:
https://stackoverflow.com/questions/1580596/how-do-i-make-git-ignore-file-mode-chmod-changes


==> simple-derivation-of-the-finite-type-token-law.abs.txt <==
We derive the scaling relation between the number of distinct types and the number of observed tokens for finite-size rank–frequency distributions with power-law tails. For specific values of the power-law exponent, the limiting behavior recovers the well-known scaling commonly referred to as Heaps’ law. Our approach relies solely on the form of the size–rank distribution, making it simpler than previous attempts while yielding results consistent with existing literature such as L\"{u} \etal in \textit{PloS one} \textbf{5}(12), e14139.


==> simple-derivation-of-the-finite-type-token-law.logline.txt <==



==> simple-derivation-of-the-finite-type-token-law.title.txt <==
A type-token law to rule them all


==> startsupp.txt <==
6

